Long term radio monitoring of the neutron star X-ray binary Swift J1858.6-0814

We present the results of our long term radio monitoring campaign at 1.3GHz (MeerKAT) and 15.5GHz (Arcminute Microkelvin Imager - Large Array, AMI-LA) for the outburst of the recently discovered neutron star X-ray binary Swift J1858.6-0814. Throughout the outburst, we observe radio emission consistent with a quasi-persistent, self-absorbed jet. In addition, we see two flares at MJD 58427 and 58530. The second flare allows us to place constraints on the magnetic field and minimum energy of the jet at 0.2G and 5x10^37erg, respectively. We use the multi-frequency radio data in conjunction with data from Swift-BAT to place Swift J1858.6-0814 on the radio/X-ray correlation. We find that the quasi-simultaneous radio and BAT data makes Swift J1858.6-0814 appears to bridge the gap in the radio/X-ray plane between atoll and Z sources. Furthermore, AMI-LA observations made whilst Swift J1858.6-0814 was in the soft state have allowed us to show that the radio emission during the soft state is quenched by at least a factor of four.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
